HESS J1831$-$098 -- Exploring a pulsar halo scenario with H.E.S.S. data

Pulsar halos are a class of extended very-high-energy (VHE) sources highlighted by the HAWC observatory towards the Geminga pulsar and PSR B0656$+$14. These VHE sources are interpreted as the inverse Compton emission from electrons and positrons diffusing in the interstellar medium at an inhibited rate, having escaped the pulsar wind nebula. Our aim is to search for new pulsar halos using H.E.S.S. data and to constrain their physical properties. Using a physically-motivated model of pulsar halos, we created template-based models of the spatial and energetic distributions of the expected gamma-ray emission using the Gammapy library. A promising candidate source to which this model can be effectively applied is HESS J1831$-$098, an extended VHE source spatially coincident with two energetic pulsars, which also exhibits spectral continuity and morphological compatibility with the ultra-high-energy source 1LHAASO J1831$-$1007u*. It could be powered by the radio pulsar PSR J1831$-$0952 with a characteristic age of 128 kyr. We present a spectro-morphological analysis of this source with H.E.S.S. data, revealing that the emission is well described with a pulsar halo model, although we cannot reject a simple 2D Gaussian morphology. We discuss the implication of the derived physical parameters of the model.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

